An empirical Bayes approach to identification of modules in dynamic networks

We present a new method of identifying a specific module in a dynamic network, possibly with feedback loops. Assuming known topology, we express the dynamics by an acyclic network composed of two blocks where the first block accounts for the relation between the known reference signals and the input to the target module, while the second block contains the target module. Using an empirical Bayes approach, we model the first block as a Gaussian vector with covariance matrix (kernel) given by the recently introduced stable spline kernel. The parameters of the target module are estimated by solving a marginal likelihood problem with a novel iterative scheme based on the Expectation-Maximization algorithm. Additionally, we extend the method to include additional measurements downstream of the target module. Using Markov Chain Monte Carlo techniques, it is shown that the same iterative scheme can solve also this formulation. Numerical experiments illustrate the effectiveness of the proposed methods.

==> nebcl.csv <==
0.9862014416638253
0.9818828909558079
0.9834746035864382
0.9881798071151864
0.9938227088323871
0.9923125408120816
0.9823095674119762
0.9892086646071736
0.9870274719742369
0.9783119062948774
0.9822653299444845
0.9835794855589324
0.9845096694935754
0.9954758546619784
0.976118509885532
0.9911219568688626
0.9875184173385312
0.9806776800842034
0.9965140842520879
0.9867431935772111
0.9916050368640732
0.9830718403275462
0.985168851309047
0.983128574452647
0.988007817278904
0.9940479575648241
0.9904082787774662
0.9824379138341484
0.9935352012444187
0.9916864068954641
0.9934483334216749
0.9900224896133389
0.9923202731494947
0.9847233688381287
0.9860631827687933
0.9806104444208348
0.9955675065538123
0.9929877490748903
0.9968816852409362
0.9902899048471163
0.9924884442881472
0.9937556851752525
0.9878960064970543
0.9904088115487425
0.9921571231109588
0.9782814022239787
0.9848283266125584
0.966779433746661
0.9956466839237367
0.9899768836182963
0.9838211255686046
0.9913894499112706
0.9741811974763817
0.9870030684490014
0.9881386798684322
0.9915870546485333
0.9802375841269114
0.9610564471987141
0.9832782738581022
0.9918633601795173
0.9887814570554603
0.9945485427593471
0.9964766352557095
0.989791345161497
0.991464733994914
0.9907469885817327
0.9900132685275876
0.9808069980444026
0.9940154920855592
0.9910402829929658
0.9956461469132085
0.9884932902909758
0.9847377212066069
0.9903875912546157
0.9850971926656766
0.9858803226676652
0.9945709363746085
0.9889798053284747
0.9903535489831347
0.9954892092163369
0.9796591552930517
0.9938476936245807
0.9899749233233778
0.9960734134436318
0.9929717351673655
0.9832949074553107
0.9906782223139772
0.9681411447843893
0.9872857473330838
0.9727739458409075
0.9944627925185064
0.9961174171182258
0.9874488827247792
0.9879994993452649
0.9862237151803483
0.9911820471974263
0.991782632468809
0.9812030349388862
0.9854882123358336
0.9725183614185088


==> nebnl1.csv <==
0.9756473813185164
0.9967765919927616
0.9894772133109947
0.9767647091763184
0.9498605996813415
0.9867724316306263
0.9840470010281039
0.9672472812157376
0.989213559369504
0.9793352380027907
0.986393683694834
0.9413647569996784
0.9368340624014879
0.952715079340512
0.9937270303603503
0.980768766671883
0.9678651006286899
0.9836003108968536
0.9958692693641885
0.9884658833992664
0.9966688902291126
0.975363841769529
0.9993609208080656
0.9638181988510292
0.9795612430352775
0.9972881279409133
0.9806424921161866
0.9895709142290129
0.9574660130131265
0.9980793881360631
0.9879103296654109
0.9701255526205744
0.9977956054287167
0.9746912830075584
0.983439678605865
0.9759293474097862
0.9774890495961963
0.9642240488769149
0.9869905157696537
0.9772864127306955
0.979347334242432
0.9835657647847139
0.9961692966273837
0.9858802686236168
0.9666469047568392
0.99689686925171
0.998646229596122
0.9958912927213203
0.9853047378225601
0.9923694653310986
0.9633172328852206
0.9884978928951915
0.9848932194441058
0.9830880993724173
0.9788182145229137
0.9638685415891509
0.990993176641799
0.990149486029446
0.9206319715838734
0.9921308427226501
0.9922827371276131
0.9895570616006021
0.8905354985153798
0.9782325851463678
0.9798874203747918
0.9949757610679714
0.9953597502681734
0.9754701151337102
0.9825314271475566
0.9427735463695993
0.9768275290795034
0.9346862850587624
0.9887107184753503
0.9777118961748362
0.9743119643420262
0.9904571148392947
0.9918230719581287
0.987415549200522
0.9874036099225566
0.9926498060668907
0.9890273004712461
0.9761371589566048
0.9579811639882239
0.9727473571866145
0.9934665249439686
0.9884352669325666
0.9916907662089951
0.9939539185618869
0.9801158865007329
0.9906067973122358
0.9848930446678482
0.9805231867686172
0.9888138727173331
0.9819956753865036
0.9923595394370317
0.9878303788768238
0.9956973722952467
0.9822947434448097
0.9873143384061764
0.9743410276616147


==> nebnl2.csv <==
0.9356597669210068
0.9451596811013901
0.9849599302106984
0.9775565121675396
0.8222773085674158
0.993699067723179
0.9671395039827764
0.9485774969517478
0.9034124328135616
0.8797687255670142
0.9617264062324573
0.9503447839512762
0.9899456453160146
0.8773667370157914
0.9575287220526898
0.9273860598609817
0.95157283943563
0.9808305381527391
0.9704327810285402
0.987241992992099
0.9562037609175322
0.9105793469608882
0.979677303629575
0.9583223150119131
0.9846095166995783
0.9875965645375556
0.8571485302692868
0.9783057014825532
0.9352924900541594
0.9894841361950678
0.9812421604384389
0.9798068130843143
0.9970250889117862
0.9889718327894832
0.9981974571534821
0.9338186737632326
0.9439005292565019
0.9266582416018432
0.9135341181522489
0.8751912336789228
0.9287878743281068
0.9342720894087432
0.9349601395321276
0.9317292531394359
0.9093390401153872
0.9639654223997571
0.9409161475430423
0.9525273727138288
0.9792524007313266
0.9648314660835758
0.8832913145686504
0.913101207825541
0.9952611725376965
0.9497939644935147
0.9053541350509954
0.9956710138165602
0.9436153615808125
0.9413262738041616
0.9416173005577148
0.9443137089875987
0.9517187537229789
0.9702828802004864
0.906360128726304
0.9374178216063216
0.9485455627494228
0.9815881224847437
0.9618310664246593
0.9965889026545682
0.902437576564583
0.9357394324424062
0.9443389885254807
0.8637979190236362
0.9143125398026356
0.9938187414163626
0.9855318167025066
0.9914820433891536
0.9671403981415801
0.9600198430243309
0.9796977911953543
0.9652534058409985
0.9748330150840769
0.9868153386873008
0.9759542274801339
0.973401385786814
0.9792744081039814
0.9447678163553943
0.9074629475096891
0.9057298292949167
0.9004556563095579
0.9940197868769959
0.9618551713516165
0.9643070716816012
0.968625673990759
0.9438259964033193
0.9329068970345422
0.9624108784638877
0.9892790340251831
0.9604490593201179
0.9396658628332873
0.9704698035591846


==> nebvsnebx.csv <==
0.9963593191685606,0.9993264888296038
0.992568789184832,0.9991276190187229
0.9919810974141093,0.9958202054949123
0.9969891613404114,0.9994166772572654
0.993972056081526,0.9927173308299739
0.9886702754213347,0.9907055636279546
0.994339666704945,0.9986027531564836
0.9910338106756649,0.99954646068594
0.996438927980227,0.9992208161946204
0.9940182822060903,0.9993160646004154
0.9875753918093081,0.9944171574767262
0.9945101996493789,0.9983056128623323
0.9972086798821368,0.9966406787658346
0.9908160288027807,0.9997788139879245
0.995370692960152,0.9993215822085985
0.9949639737213692,0.994554159705622
0.9850719010971732,0.9946190390948497
0.9959905061228704,0.9993646293579309
0.9977126678858554,0.9980831006281611
0.9920853945775738,0.9995109242409952
0.9852872104729431,0.9940991688607723
0.989129616766546,0.9965795750521625
0.9950845745707687,0.9991990507569284
0.9974300600795468,0.9971953353666932
0.9988785370896958,0.9982059165783561
0.9986565344393357,0.9984402621556459
0.9920414120605666,0.9977219745507868
0.9926192126319612,0.9995057757607003
0.9978042373625083,0.9942825422454605
0.9925208465743233,0.9987111229795514
0.9917909800584206,0.999185845996697
0.9886438535522319,0.9954094773538446
0.9906329847194147,0.9954839253858498
0.9917272465607252,0.9982797104174452
0.9938035223496897,0.9985431314350245
0.9920980910235797,0.9991036253404274
0.9970943442884983,0.9998719564973365
0.9933473012671135,0.9969445838989546
0.992933024849122,0.9935879113945464
0.9938394733320063,0.9979909588561169
0.9837170383548455,0.9971699256167325
0.9896886833491028,0.9876455746104379
0.9797925688764297,0.99548290878144
0.9911473859929288,0.9980518166781246
0.9899981449351982,0.9966171590489156
0.9919068626272809,0.9975745464069099
0.996833506479938,0.9995881834483045
0.9887131372228926,0.9962973970306928
0.9949649844001781,0.997625233637585
0.9942505355589007,0.9994413303037131
0.9930241716085892,0.9993692329693029
0.9799108363955668,0.9888415639240523
0.9864256193678648,0.9982142562129674
0.9830141105880964,0.9925069703503353
0.9932454161445186,0.9982780079031469
0.9828100775928524,0.993364994917763
0.9958005650944426,0.9978370226739074
0.9719895773134221,0.9846938310281967
0.9947565052392279,0.9950716939260267
0.9914287071116306,0.999508918595958
0.9949336160379586,0.9986101923744957
0.9960379761598683,0.997323294287824
0.9912700566442758,0.996435024643576
0.9933120336073886,0.9989474608828086
0.9866293577167569,0.9887241189805704
0.993896048185465,0.9996410103806227
0.9910449695409215,0.9995129405055483
0.9946158985380277,0.9981093515099158
0.9966764161837526,0.9995041895809756
0.9890870009157763,0.9995881316562935
0.9968582015378583,0.9976975818923614
0.9936045192228355,0.9987699376137096
0.9966388520646011,0.9997290610583838
0.9876643643458869,0.9899611641222882
0.9940620313487859,0.9989194354638306
0.9921637584292059,0.9972178836720799
0.9947131653942282,0.9993105647778932
0.9944589758704584,0.9998349686280104
0.9940038025212515,0.9982042965094018
0.9819265135076763,0.9954284154323282
0.9954168169649156,0.999631606972659
0.9965570972777331,0.997622382294675
0.9919769181293229,0.9999294374139839
0.9738251197614922,0.9877080068896602
0.9899002980604327,0.9984142894163122
0.9948409564900302,0.9991974040877599
0.9914826093955628,0.9975414366344795
0.9979363672542029,0.9981198093892004
0.9949864404767981,0.9944090883756252
0.9890066503361359,0.9978360669498647
0.9901133514205515,0.9971373485408921
0.9912202933837415,0.9975569842789892
0.9953076727242135,0.9991388628500312
0.996579920272658,0.9984979575006019
0.9960117493082442,0.9977811197930929
0.9937892657394164,0.9972405792106039
0.9934195128130621,0.9990428143450794
0.9936600309883602,0.9988234346944226
0.9920621263919032,0.9975918797289788
0.9956291703146175,0.9994216013956947


==> nebxnl1.csv <==
0.9713002460099793
0.9967186123979822
0.9916528984590111
0.9936089392709198
0.978925278460582
0.9959548402241327
0.990255350373455
0.9832127746070942
0.9971271701378348
0.9941740565160085
0.9828041452987263
0.9696420382104589
0.9656961532989901
0.9915271378747512
0.995212322735636
0.9852516171299972
0.9782916790865189
0.9851112314344179
0.9909307225791586
0.9866935990829344
0.9961242283120464
0.9960995812180586
0.9961319830304011
0.965285835929365
0.9822939966794348
0.9944298628657805
0.9899272540711687
0.9905872734246839
0.9793137503821364
0.9994105374768132
0.9894427207132609
0.9886861604823266
0.998891651579535
0.9856356735909392
0.9908324584611223
0.9984238574589772
0.9864621621181588
0.9513102352190911
0.9803950577874413
0.9899650074833927
0.9958614337030635
0.9889438856569708
0.9876092429903129
0.9992441213625686
0.9895172709902587
0.9984679184050661
0.9963032215791717
0.9997210514586785
0.9838813884431952
0.9935014880811284
0.9947132850631525
0.9919869237191095
0.9923338924978713
0.9715591538721476
0.9888303290595052
0.9886594307057182
0.9983048378693101
0.9946650733713998
0.9724018485014667
0.9950490259045085
0.9958835121957617
0.9919433579887896
0.9675036749928572
0.9723207896530901
0.9970024146156863
0.9986702496549585
0.9961076620756185
0.971037469808886
0.9890536648398873
0.9551120868737639
0.9818232694327398
0.9887781687464412
0.9906118385923525
0.9751859481322737
0.9883494148190499
0.9926572720859774
0.9927950124152458
0.9945757489092059
0.9837192521723178
0.9992770123558516
0.9889720310434434
0.9841190190493363
0.9811378525081119
0.9849683040469872
0.9928416107489424
0.9905556892234615
0.9827611245885313
0.9892867105863298
0.9854137610401071
0.9978613001420682
0.9869006853025567
0.9904907492867011
0.9984344716478726
0.9935617246203798
0.9946124343946132
0.9959565173440671
0.99126652150638
0.9865947133716365
0.9832214848639349
0.9888460878128036


==> nebxnl2.csv <==
0.9687774662515428
0.9762168762856412
0.9838806301474908
0.9922409222830373
0.8840258792472364
0.9872581109037425
0.9805670360562135
0.9712446046280315
0.9250902215055214
0.9516410732630536
0.9727237406560268
0.983877739553754
0.9997269763284201
0.9428736517115675
0.9734389368172628
0.9504120592062444
0.9754012700733519
0.9853351547380589
0.9649656577029796
0.9850241507089065
0.962312353377676
0.9457229263263736
0.9670559766581677
0.9724954198839549
0.9956715939667743
0.993200399042732
0.9204439592580058
0.9767666948268375
0.9658859321483925
0.9898176566176994
0.9825260589533085
0.965425793636171
0.99820085692147
0.9779279426582371
0.9953740312868006
0.9499529234829655
0.970784339858314
0.9618394499875114
0.9447357936715464
0.9798346130151464
0.9878560647775594
0.9558853138040031
0.9454691114402268
0.9677329090945428
0.9505334079663654
0.9665911576345966
0.9649739675550029
0.9663484396842129
0.9879419130813725
0.9410629724038908
0.9168613367818325
0.9097565473127951
0.981953552437939
0.9732331009686663
0.9422437010054645
0.9922763405778784
0.9780657070427062
0.9426250924767712
0.9702005394676279
0.9913390335710525
0.9506810159794185
0.99564027216556
0.958629618746666
0.9598988591663267
0.9820890055037548
0.9738507481779558
0.955752452193445
0.9954497712133237
0.9745220611488946
0.9421932606303998
0.9638571198459301
0.9252947476487043
0.9612336775820931
0.9952061906907753
0.9771950293625564
0.9978244217129768
0.9776912853258634
0.9858902295213627
0.9818881862155758
0.9602442656662505
0.9837917388211317
0.9701216606932758
0.994759010207547
0.9664998255330398
0.9574789516690356
0.9437828972752554
0.9332097461125309
0.9354221471846732
0.9472580348392766
0.9977110010784324
0.9624996907586865
0.9751341223975343
0.9720666997929387
0.9617626584540536
0.9379124397034654
0.9766878469776427
0.9811815210439276
0.9525787261530481
0.9554292193235632
0.9863558799430769


==> smpecl.csv <==
0.9708140895746884
0.967110448222176
0.9632344440423091
0.9860132454869386
0.983775738354214
0.9783581579102427
0.9603968127238526
0.9744021488718349
0.9620291417558154
0.9655269997434895
0.9561373115454012
0.958192468708633
0.9631994208793988
0.9761787835246457
0.9674361506167525
0.9792398757089815
0.9653936771888724
0.9672567779333032
0.9750059073411784
0.988301959038916
0.9752399282549783
0.9687339728463851
0.9582429407442389
0.9865552017818982
0.9749924325296871
0.9810859149530561
0.9658369903043721
0.9641651719183755
0.9843152992812004
0.9801279484423707
0.9844736044712944
0.961070994768103
0.9835188262861092
0.9544961609067613
0.9558763150754311
0.9655662519518589
0.9748250661782467
0.9717789657629047
0.9779951104322466
0.9790388055971271
0.9719230090915008
0.979133280335453
0.9645281962313481
0.9747557976756787
0.9677720866201835
0.9688708061069577
0.9676554376306167
0.9356458755148932
0.9886586206671699
0.9760962836953784
0.9681816212568972
0.9676615080411849
0.9744204040380151
0.9644670952719824
0.9797743682432912
0.976864719152969
0.8824976538350761
0.9613321081748488
0.9745490742746958
0.9854337583447741
0.978472446876249
0.9922105267331208
0.9727934289115342
0.9803614462109158
0.9842787534766517
0.970627023995928
0.9695744867413847
0.9702987096266807
0.9754482874218571
0.9783435554995142
0.9659011841472084
0.977177802757642
0.9653154727118574
0.9803911169799613
0.9843109115101358
0.9790562984079338
0.9583402578271625
0.969502230855595
0.9582101380283213
0.9727993244694456
0.9796872942451381
0.9681878809634894
0.9722759708425966
0.97325021844671
0.9798025581650145
0.973172568736142
0.9790750777932767
0.9542657981268411
0.9750037467254531
0.9729971597133303
0.9666688042526121
0.9818256888365705
0.9692758445741404
0.9630204090836779
0.9745884768309245
0.9779962168495429
0.9855434092824561
0.9622287190807023
0.9570714465990795
0.972162236668513


==> smpenl1.csv <==
0.9525063584154938
0.9858195751635013
0.9898622923551526
0
0.946078156664959
0.9334857373171545
0.9813888743637471
0.9534422126480554
0.9782947512502642
0.9757675100864165
0.9739002400982261
0.9358986071184697
0
0.954249693285878
0.9743057002168942
0.9757318515610574
0.9363049078224744
0.9785825751769864
0
0.9816383006503384
0.9876708177552057
0.9472937876815362
0.993349923806408
0.9837470981992865
0.9684138872072706
0.9274070906579904
0.95687339909338
0.9759705103998357
0.981740437549075
0.983626569571256
0.9441817500281066
0.9695822773632753
0.9918444326858459
0.9916011223543059
0.9727594839340572
0.9823432147929158
0.9856713264300392
0.950377229352226
0.9710221778219217
0.9740525081222305
0.9775694918417223
0.9833298638788063
0.9954100026366206
0.9946407678137219
0.9539942837308061
0.9730540230315206
0.9894656542729838
0.9832417319019102
0.9790127784584163
0.9936461954366244
0.9764973743533529
0.8962969946890367
0.9761213227550103
0.8914393750388052
0
0.9673632713798451
0.9766073326807552
0.9908878268154718
0.9046906689524773
0
0.9848540121819277
0.9779963178558237
0.9143616446700077
0.9705648272138676
0
0
0.9946460954925751
0.9897650729335778
0.9476774823066635
0.9446100039129361
0.9688765526177535
0.9264637540946701
0.9706790921441765
0.9746280835648303
0.9879876068355119
0
0.9828416260700974
0.9731656184968738
0.9762638601850071
0
0.9781873359977967
0.9779547397296827
0.9509710365295438
0.9689523541507847
0.9921290075426964
0.9776433538496568
0.9590958389918953
0.9978234367182411
0.9722408756712474
0.995674670838443
0.8879277132682512
0.9928615746796089
0.9947133937400479
0
0
0.9768377083059515
0.9969467674991762
0.984585689528177
0.9798798801606853
0


==> smpenl2.csv <==
0.9194859868193075
0.888959613983084
0.9811674306295077
0
0.7721634629958575
0.7686776930006057
0.9850364372668645
0.9472862709261171
0.8986404901021393
0.9129633087879785
0.8761122185093816
0.9442873022967204
0
0.8642208255459349
0.8594382179835726
0.9191811473299049
0.9376594472430612
0.9628018207641922
0
0.9813802473373
0.9028367710718087
0.8698735280054363
0.9198720803054437
0.9611346906845338
0.9600096330540804
0.3881862363762748
0.7944629496761231
0.9105025415497277
0.9251850472162351
0.9867246435884774
0.7788335955929397
0.9332581713950036
0.9944645092286079
0.9621747615451288
0.5952813002430323
0.92345165292715
0.9298335159387218
0.8506952514928878
0.8604285623310468
0.8383889890959806
0.9057764220256886
0.9359828038468261
0.8975904625690009
0.9620895608132001
0.8896625631355252
0.9179456735241809
0.8803545825381361
0.9119219923340344
0.9385944219394003
0.9639062526867761
0.8858696370940697
0.2819143094916856
0.9791715755825771
0.7937335011299433
0
0.9618826493347153
0.9514127677007804
0.9274701738459914
0.8895906904419746
0
0.9289768700560532
0.968474464846756
0.927029796678755
0.9490782523940684
0
0
0.9356566037575601
0.9696522459086188
0.8198064703469699
0.9487477375307747
0.9129002162157744
0.8610272452229238
0.8694812989619336
0.9960843674889885
0.9592014350987647
0
0.9634999993313302
0.925817099554445
0.9603100554032518
0
0.9599066824861943
0.9930720819730886
0.9756736978598104
0.972411228872419
0.9146407936724158
0.93027894979706
0.7884935168054288
0.8454986129214376
0.8933772126438649
0.9841970535688488
0.8136629227163872
0.9527168933363079
0.9576581803337709
0
0
0.9508838551442738
0.985826446287752
0.9405372851567346
0.9438440407272586
0


==> twovsneb.csv <==
0.9525063584154938,0.9756473813185164
0.9858195751635013,0.9967765919927616
0.9898622923551526,0.9894772133109947
0,0.9767647091763184
0.946078156664959,0.9498605996813415
0.9334857373171545,0.9867724316306263
0.9813888743637471,0.9840470010281039
0.9534422126480554,0.9672472812157376
0.9782947512502642,0.989213559369504
0.9757675100864165,0.9793352380027907
0.9739002400982261,0.986393683694834
0.9358986071184697,0.9413647569996784
0,0.9368340624014879
0.954249693285878,0.952715079340512
0.9743057002168942,0.9937270303603503
0.9757318515610574,0.980768766671883
0.9363049078224744,0.9678651006286899
0.9785825751769864,0.9836003108968536
0,0.9958692693641885
0.9816383006503384,0.9884658833992664
0.9876708177552057,0.9966688902291126
0.9472937876815362,0.975363841769529
0.993349923806408,0.9993609208080656
0.9837470981992865,0.9638181988510292
0.9684138872072706,0.9795612430352775
0.9274070906579904,0.9972881279409133
0.95687339909338,0.9806424921161866
0.9759705103998357,0.9895709142290129
0.981740437549075,0.9574660130131265
0.983626569571256,0.9980793881360631
0.9441817500281066,0.9879103296654109
0.9695822773632753,0.9701255526205744
0.9918444326858459,0.9977956054287167
0.9916011223543059,0.9746912830075584
0.9727594839340572,0.983439678605865
0.9823432147929158,0.9759293474097862
0.9856713264300392,0.9774890495961963
0.950377229352226,0.9642240488769149
0.9710221778219217,0.9869905157696537
0.9740525081222305,0.9772864127306955
0.9775694918417223,0.979347334242432
0.9833298638788063,0.9835657647847139
0.9954100026366206,0.9961692966273837
0.9946407678137219,0.9858802686236168
0.9539942837308061,0.9666469047568392
0.9730540230315206,0.99689686925171
0.9894656542729838,0.998646229596122
0.9832417319019102,0.9958912927213203
0.9790127784584163,0.9853047378225601
0.9936461954366244,0.9923694653310986
0.9764973743533529,0.9633172328852206
0.8962969946890367,0.9884978928951915
0.9761213227550103,0.9848932194441058
0.8914393750388052,0.9830880993724173
0,0.9788182145229137
0.9673632713798451,0.9638685415891509
0.9766073326807552,0.990993176641799
0.9908878268154718,0.990149486029446
0.9046906689524773,0.9206319715838734
0,0.9921308427226501
0.9848540121819277,0.9922827371276131
0.9779963178558237,0.9895570616006021
0.9143616446700077,0.8905354985153798
0.9705648272138676,0.9782325851463678
0,0.9798874203747918
0,0.9949757610679714
0.9946460954925751,0.9953597502681734
0.9897650729335778,0.9754701151337102
0.9476774823066635,0.9825314271475566
0.9446100039129361,0.9427735463695993
0.9688765526177535,0.9768275290795034
0.9264637540946701,0.9346862850587624
0.9706790921441765,0.9887107184753503
0.9746280835648303,0.9777118961748362
0.9879876068355119,0.9743119643420262
0,0.9904571148392947
0.9828416260700974,0.9918230719581287
0.9731656184968738,0.987415549200522
0.9762638601850071,0.9874036099225566
0,0.9926498060668907
0.9781873359977967,0.9890273004712461
0.9779547397296827,0.9761371589566048
0.9509710365295438,0.9579811639882239
0.9689523541507847,0.9727473571866145
0.9921290075426964,0.9934665249439686
0.9776433538496568,0.9884352669325666
0.9590958389918953,0.9916907662089951
0.9978234367182411,0.9939539185618869
0.9722408756712474,0.9801158865007329
0.995674670838443,0.9906067973122358
0.8879277132682512,0.9848930446678482
0.9928615746796089,0.9805231867686172
0.9947133937400479,0.9888138727173331
0,0.9819956753865036
0,0.9923595394370317
0.9768377083059515,0.9878303788768238
0.9969467674991762,0.9956973722952467
0.984585689528177,0.9822947434448097
0.9798798801606853,0.9873143384061764
0,0.9743410276616147


==> twovsneb2.csv <==
0.9194859868193075,0.9356597669210068
0.888959613983084,0.9451596811013901
0.9811674306295077,0.9849599302106984
0,0.9775565121675396
0.7721634629958575,0.8222773085674158
0.7686776930006057,0.993699067723179
0.9850364372668645,0.9671395039827764
0.9472862709261171,0.9485774969517478
0.8986404901021393,0.9034124328135616
0.9129633087879785,0.8797687255670142
0.8761122185093816,0.9617264062324573
0.9442873022967204,0.9503447839512762
0,0.9899456453160146
0.8642208255459349,0.8773667370157914
0.8594382179835726,0.9575287220526898
0.9191811473299049,0.9273860598609817
0.9376594472430612,0.95157283943563
0.9628018207641922,0.9808305381527391
0,0.9704327810285402
0.9813802473373,0.987241992992099
0.9028367710718087,0.9562037609175322
0.8698735280054363,0.9105793469608882
0.9198720803054437,0.979677303629575
0.9611346906845338,0.9583223150119131
0.9600096330540804,0.9846095166995783
0.3881862363762748,0.9875965645375556
0.7944629496761231,0.8571485302692868
0.9105025415497277,0.9783057014825532
0.9251850472162351,0.9352924900541594
0.9867246435884774,0.9894841361950678
0.7788335955929397,0.9812421604384389
0.9332581713950036,0.9798068130843143
0.9944645092286079,0.9970250889117862
0.9621747615451288,0.9889718327894832
0.5952813002430323,0.9981974571534821
0.92345165292715,0.9338186737632326
0.9298335159387218,0.9439005292565019
0.8506952514928878,0.9266582416018432
0.8604285623310468,0.9135341181522489
0.8383889890959806,0.8751912336789228
0.9057764220256886,0.9287878743281068
0.9359828038468261,0.9342720894087432
0.8975904625690009,0.9349601395321276
0.9620895608132001,0.9317292531394359
0.8896625631355252,0.9093390401153872
0.9179456735241809,0.9639654223997571
0.8803545825381361,0.9409161475430423
0.9119219923340344,0.9525273727138288
0.9385944219394003,0.9792524007313266
0.9639062526867761,0.9648314660835758
0.8858696370940697,0.8832913145686504
0.2819143094916856,0.913101207825541
0.9791715755825771,0.9952611725376965
0.7937335011299433,0.9497939644935147
0,0.9053541350509954
0.9618826493347153,0.9956710138165602
0.9514127677007804,0.9436153615808125
0.9274701738459914,0.9413262738041616
0.8895906904419746,0.9416173005577148
0,0.9443137089875987
0.9289768700560532,0.9517187537229789
0.968474464846756,0.9702828802004864
0.927029796678755,0.906360128726304
0.9490782523940684,0.9374178216063216
0,0.9485455627494228
0,0.9815881224847437
0.9356566037575601,0.9618310664246593
0.9696522459086188,0.9965889026545682
0.8198064703469699,0.902437576564583
0.9487477375307747,0.9357394324424062
0.9129002162157744,0.9443389885254807
0.8610272452229238,0.8637979190236362
0.8694812989619336,0.9143125398026356
0.9960843674889885,0.9938187414163626
0.9592014350987647,0.9855318167025066
0,0.9914820433891536
0.9634999993313302,0.9671403981415801
0.925817099554445,0.9600198430243309
0.9603100554032518,0.9796977911953543
0,0.9652534058409985
0.9599066824861943,0.9748330150840769
0.9930720819730886,0.9868153386873008
0.9756736978598104,0.9759542274801339
0.972411228872419,0.973401385786814
0.9146407936724158,0.9792744081039814
0.93027894979706,0.9447678163553943
0.7884935168054288,0.9074629475096891
0.8454986129214376,0.9057298292949167
0.8933772126438649,0.9004556563095579
0.9841970535688488,0.9940197868769959
0.8136629227163872,0.9618551713516165
0.9527168933363079,0.9643070716816012
0.9576581803337709,0.968625673990759
0,0.9438259964033193
0,0.9329068970345422
0.9508838551442738,0.9624108784638877
0.985826446287752,0.9892790340251831
0.9405372851567346,0.9604490593201179
0.9438440407272586,0.9396658628332873
0,0.9704698035591846


==> twovsnebcl.csv <==
0.9708140895746884,0.9862014416638253
0.967110448222176,0.9818828909558079
0.9632344440423091,0.9834746035864382
0.9860132454869386,0.9881798071151864
0.983775738354214,0.9938227088323871
0.9783581579102427,0.9923125408120816
0.9603968127238526,0.9823095674119762
0.9744021488718349,0.9892086646071736
0.9620291417558154,0.9870274719742369
0.9655269997434895,0.9783119062948774
0.9561373115454012,0.9822653299444845
0.958192468708633,0.9835794855589324
0.9631994208793988,0.9845096694935754
0.9761787835246457,0.9954758546619784
0.9674361506167525,0.976118509885532
0.9792398757089815,0.9911219568688626
0.9653936771888724,0.9875184173385312
0.9672567779333032,0.9806776800842034
0.9750059073411784,0.9965140842520879
0.988301959038916,0.9867431935772111
0.9752399282549783,0.9916050368640732
0.9687339728463851,0.9830718403275462
0.9582429407442389,0.985168851309047
0.9865552017818982,0.983128574452647
0.9749924325296871,0.988007817278904
0.9810859149530561,0.9940479575648241
0.9658369903043721,0.9904082787774662
0.9641651719183755,0.9824379138341484
0.9843152992812004,0.9935352012444187
0.9801279484423707,0.9916864068954641
0.9844736044712944,0.9934483334216749
0.961070994768103,0.9900224896133389
0.9835188262861092,0.9923202731494947
0.9544961609067613,0.9847233688381287
0.9558763150754311,0.9860631827687933
0.9655662519518589,0.9806104444208348
0.9748250661782467,0.9955675065538123
0.9717789657629047,0.9929877490748903
0.9779951104322466,0.9968816852409362
0.9790388055971271,0.9902899048471163
0.9719230090915008,0.9924884442881472
0.979133280335453,0.9937556851752525
0.9645281962313481,0.9878960064970543
0.9747557976756787,0.9904088115487425
0.9677720866201835,0.9921571231109588
0.9688708061069577,0.9782814022239787
0.9676554376306167,0.9848283266125584
0.9356458755148932,0.966779433746661
0.9886586206671699,0.9956466839237367
0.9760962836953784,0.9899768836182963
0.9681816212568972,0.9838211255686046
0.9676615080411849,0.9913894499112706
0.9744204040380151,0.9741811974763817
0.9644670952719824,0.9870030684490014
0.9797743682432912,0.9881386798684322
0.976864719152969,0.9915870546485333
0.8824976538350761,0.9802375841269114
0.9613321081748488,0.9610564471987141
0.9745490742746958,0.9832782738581022
0.9854337583447741,0.9918633601795173
0.978472446876249,0.9887814570554603
0.9922105267331208,0.9945485427593471
0.9727934289115342,0.9964766352557095
0.9803614462109158,0.989791345161497
0.9842787534766517,0.991464733994914
0.970627023995928,0.9907469885817327
0.9695744867413847,0.9900132685275876
0.9702987096266807,0.9808069980444026
0.9754482874218571,0.9940154920855592
0.9783435554995142,0.9910402829929658
0.9659011841472084,0.9956461469132085
0.977177802757642,0.9884932902909758
0.9653154727118574,0.9847377212066069
0.9803911169799613,0.9903875912546157
0.9843109115101358,0.9850971926656766
0.9790562984079338,0.9858803226676652
0.9583402578271625,0.9945709363746085
0.969502230855595,0.9889798053284747
0.9582101380283213,0.9903535489831347
0.9727993244694456,0.9954892092163369
0.9796872942451381,0.9796591552930517
0.9681878809634894,0.9938476936245807
0.9722759708425966,0.9899749233233778
0.97325021844671,0.9960734134436318
0.9798025581650145,0.9929717351673655
0.973172568736142,0.9832949074553107
0.9790750777932767,0.9906782223139772
0.9542657981268411,0.9681411447843893
0.9750037467254531,0.9872857473330838
0.9729971597133303,0.9727739458409075
0.9666688042526121,0.9944627925185064
0.9818256888365705,0.9961174171182258
0.9692758445741404,0.9874488827247792
0.9630204090836779,0.9879994993452649
0.9745884768309245,0.9862237151803483
0.9779962168495429,0.9911820471974263
0.9855434092824561,0.991782632468809
0.9622287190807023,0.9812030349388862
0.9570714465990795,0.9854882123358336
0.972162236668513,0.9725183614185088


==> twovsnebx.csv <==
0.9525063584154938,0.9713002460099793
0.9858195751635013,0.9967186123979822
0.9898622923551526,0.9916528984590111
0,0.9936089392709198
0.946078156664959,0.978925278460582
0.9334857373171545,0.9959548402241327
0.9813888743637471,0.990255350373455
0.9534422126480554,0.9832127746070942
0.9782947512502642,0.9971271701378348
0.9757675100864165,0.9941740565160085
0.9739002400982261,0.9828041452987263
0.9358986071184697,0.9696420382104589
0,0.9656961532989901
0.954249693285878,0.9915271378747512
0.9743057002168942,0.995212322735636
0.9757318515610574,0.9852516171299972
0.9363049078224744,0.9782916790865189
0.9785825751769864,0.9851112314344179
0,0.9909307225791586
0.9816383006503384,0.9866935990829344
0.9876708177552057,0.9961242283120464
0.9472937876815362,0.9960995812180586
0.993349923806408,0.9961319830304011
0.9837470981992865,0.965285835929365
0.9684138872072706,0.9822939966794348
0.9274070906579904,0.9944298628657805
0.95687339909338,0.9899272540711687
0.9759705103998357,0.9905872734246839
0.981740437549075,0.9793137503821364
0.983626569571256,0.9994105374768132
0.9441817500281066,0.9894427207132609
0.9695822773632753,0.9886861604823266
0.9918444326858459,0.998891651579535
0.9916011223543059,0.9856356735909392
0.9727594839340572,0.9908324584611223
0.9823432147929158,0.9984238574589772
0.9856713264300392,0.9864621621181588
0.950377229352226,0.9513102352190911
0.9710221778219217,0.9803950577874413
0.9740525081222305,0.9899650074833927
0.9775694918417223,0.9958614337030635
0.9833298638788063,0.9889438856569708
0.9954100026366206,0.9876092429903129
0.9946407678137219,0.9992441213625686
0.9539942837308061,0.9895172709902587
0.9730540230315206,0.9984679184050661
0.9894656542729838,0.9963032215791717
0.9832417319019102,0.9997210514586785
0.9790127784584163,0.9838813884431952
0.9936461954366244,0.9935014880811284
0.9764973743533529,0.9947132850631525
0.8962969946890367,0.9919869237191095
0.9761213227550103,0.9923338924978713
0.8914393750388052,0.9715591538721476
0,0.9888303290595052
0.9673632713798451,0.9886594307057182
0.9766073326807552,0.9983048378693101
0.9908878268154718,0.9946650733713998
0.9046906689524773,0.9724018485014667
0,0.9950490259045085
0.9848540121819277,0.9958835121957617
0.9779963178558237,0.9919433579887896
0.9143616446700077,0.9675036749928572
0.9705648272138676,0.9723207896530901
0,0.9970024146156863
0,0.9986702496549585
0.9946460954925751,0.9961076620756185
0.9897650729335778,0.971037469808886
0.9476774823066635,0.9890536648398873
0.9446100039129361,0.9551120868737639
0.9688765526177535,0.9818232694327398
0.9264637540946701,0.9887781687464412
0.9706790921441765,0.9906118385923525
0.9746280835648303,0.9751859481322737
0.9879876068355119,0.9883494148190499
0,0.9926572720859774
0.9828416260700974,0.9927950124152458
0.9731656184968738,0.9945757489092059
0.9762638601850071,0.9837192521723178
0,0.9992770123558516
0.9781873359977967,0.9889720310434434
0.9779547397296827,0.9841190190493363
0.9509710365295438,0.9811378525081119
0.9689523541507847,0.9849683040469872
0.9921290075426964,0.9928416107489424
0.9776433538496568,0.9905556892234615
0.9590958389918953,0.9827611245885313
0.9978234367182411,0.9892867105863298
0.9722408756712474,0.9854137610401071
0.995674670838443,0.9978613001420682
0.8879277132682512,0.9869006853025567
0.9928615746796089,0.9904907492867011
0.9947133937400479,0.9984344716478726
0,0.9935617246203798
0,0.9946124343946132
0.9768377083059515,0.9959565173440671
0.9969467674991762,0.99126652150638
0.984585689528177,0.9865947133716365
0.9798798801606853,0.9832214848639349
0,0.9888460878128036


==> twovsnebx2.csv <==
0.9194859868193075,0.9687774662515428
0.888959613983084,0.9762168762856412
0.9811674306295077,0.9838806301474908
0,0.9922409222830373
0.7721634629958575,0.8840258792472364
0.7686776930006057,0.9872581109037425
0.9850364372668645,0.9805670360562135
0.9472862709261171,0.9712446046280315
0.8986404901021393,0.9250902215055214
0.9129633087879785,0.9516410732630536
0.8761122185093816,0.9727237406560268
0.9442873022967204,0.983877739553754
0,0.9997269763284201
0.8642208255459349,0.9428736517115675
0.8594382179835726,0.9734389368172628
0.9191811473299049,0.9504120592062444
0.9376594472430612,0.9754012700733519
0.9628018207641922,0.9853351547380589
0,0.9649656577029796
0.9813802473373,0.9850241507089065
0.9028367710718087,0.962312353377676
0.8698735280054363,0.9457229263263736
0.9198720803054437,0.9670559766581677
0.9611346906845338,0.9724954198839549
0.9600096330540804,0.9956715939667743
0.3881862363762748,0.993200399042732
0.7944629496761231,0.9204439592580058
0.9105025415497277,0.9767666948268375
0.9251850472162351,0.9658859321483925
0.9867246435884774,0.9898176566176994
0.7788335955929397,0.9825260589533085
0.9332581713950036,0.965425793636171
0.9944645092286079,0.99820085692147
0.9621747615451288,0.9779279426582371
0.5952813002430323,0.9953740312868006
0.92345165292715,0.9499529234829655
0.9298335159387218,0.970784339858314
0.8506952514928878,0.9618394499875114
0.8604285623310468,0.9447357936715464
0.8383889890959806,0.9798346130151464
0.9057764220256886,0.9878560647775594
0.9359828038468261,0.9558853138040031
0.8975904625690009,0.9454691114402268
0.9620895608132001,0.9677329090945428
0.8896625631355252,0.9505334079663654
0.9179456735241809,0.9665911576345966
0.8803545825381361,0.9649739675550029
0.9119219923340344,0.9663484396842129
0.9385944219394003,0.9879419130813725
0.9639062526867761,0.9410629724038908
0.8858696370940697,0.9168613367818325
0.2819143094916856,0.9097565473127951
0.9791715755825771,0.981953552437939
0.7937335011299433,0.9732331009686663
0,0.9422437010054645
0.9618826493347153,0.9922763405778784
0.9514127677007804,0.9780657070427062
0.9274701738459914,0.9426250924767712
0.8895906904419746,0.9702005394676279
0,0.9913390335710525
0.9289768700560532,0.9506810159794185
0.968474464846756,0.99564027216556
0.927029796678755,0.958629618746666
0.9490782523940684,0.9598988591663267
0,0.9820890055037548
0,0.9738507481779558
0.9356566037575601,0.955752452193445
0.9696522459086188,0.9954497712133237
0.8198064703469699,0.9745220611488946
0.9487477375307747,0.9421932606303998
0.9129002162157744,0.9638571198459301
0.8610272452229238,0.9252947476487043
0.8694812989619336,0.9612336775820931
0.9960843674889885,0.9952061906907753
0.9592014350987647,0.9771950293625564
0,0.9978244217129768
0.9634999993313302,0.9776912853258634
0.925817099554445,0.9858902295213627
0.9603100554032518,0.9818881862155758
0,0.9602442656662505
0.9599066824861943,0.9837917388211317
0.9930720819730886,0.9701216606932758
0.9756736978598104,0.994759010207547
0.972411228872419,0.9664998255330398
0.9146407936724158,0.9574789516690356
0.93027894979706,0.9437828972752554
0.7884935168054288,0.9332097461125309
0.8454986129214376,0.9354221471846732
0.8933772126438649,0.9472580348392766
0.9841970535688488,0.9977110010784324
0.8136629227163872,0.9624996907586865
0.9527168933363079,0.9751341223975343
0.9576581803337709,0.9720666997929387
0,0.9617626584540536
0,0.9379124397034654
0.9508838551442738,0.9766878469776427
0.985826446287752,0.9811815210439276
0.9405372851567346,0.9525787261530481
0.9438440407272586,0.9554292193235632
0,0.9863558799430769

